CMS tracking performance in Run 2 and early Run 3

A precise and efficient tracking is one of the critical components of the CMS physics program as it impacts the ability to reconstruct the physics objects needed to understand proton-proton collisions at the LHC. The CMS detector has undergone extensive improvements in preparation for Run 3 of the LHC to operate efficiently at the increased luminosity and pileup. Significant algorithmic enhancements have been implemented to enhance the performance of the CMS tracking system. These enhancements concentrate on refining both track finding and selection processes. Performance measurements of the track reconstruction both in simulation and collision data will be presented. The performance is assessed using LHC Run 2 at $\sqrt{s}$ = 13 TeV and early LHC Run 3 data at $\sqrt{s}$ = 13.6 TeV.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

